Fast likelihood-based change point detection

Change point detection plays a fundamental role in many real-world applications, where the goal is to analyze and monitor the behaviour of a data stream. In this paper, we study change detection in binary streams. To this end, we use a likelihood ratio between two models as a measure for indicating change. The first model is a single bernoulli variable while the second model divides the stored data in two segments, and models each segment with its own bernoulli variable. Finding the optimal split can be done in $O(n)$ time, where $n$ is the number of entries since the last change point. This is too expensive for large $n$. To combat this we propose an approximation scheme that yields $(1 - \epsilon)$ approximation in $O(\epsilon^{-1} \log^2 n)$ time. The speed-up consists of several steps: First we reduce the number of possible candidates by adopting a known result from segmentation problems. We then show that for fixed bernoulli parameters we can find the optimal change point in logarithmic time. Finally, we show how to construct a candidate list of size $O(\epsilon^{-1} \log n)$ for model parameters. We demonstrate empirically the approximation quality and the running time of our algorithm, showing that we can gain a significant speed-up with a minimal average loss in optimality.

==> network_change.dat <==
18.8801533821 26 26526 23 26523 0.668173987941 0.739616613419
37.1250801754 97 26597 97 26597 0.639139869797 0.846590909091
22.3885589081 140 26640 140 26640 0.628272251309 0.763537906137
19.1152462783 182 26682 176 26676 0.628394039735 0.690519433345
17.3411182248 275 26775 275 26775 0.636218730685 0.761904761905
18.8829154517 284 26784 284 26784 0.618481595092 0.750865051903
13.8302925203 290 26790 290 26790 0.615579480684 0.742914979757
15.6225690653 319 26819 303 26803 0.355649376759 0.406787469287
24.385644952 554 27054 554 27054 0.610189458212 0.740740740741
16.8179619009 650 27150 650 27150 0.608996911508 0.722314049587
22.7886401709 658 27158 658 27158 0.598309445057 0.74363327674
160.861394996 730 27230 730 27230 0.612737635855 0.864059590317


==> network_ssl.dat <==
26500 836 467
26501 243 118
26502 341 141
26503 242 106
26504 323 104
26505 244 104
26506 251 107
26507 210 103
26508 317 131
26509 209 126
26510 239 107
26511 186 125
26512 204 121
26513 177 127
26514 320 131
26515 204 117
26516 235 112
26517 208 119
26518 215 120
26519 197 107
26520 329 147
26521 203 121
26522 273 121
26523 311 112
26524 359 124
26525 303 111
26526 416 142
26527 217 116
26528 201 125
26529 190 116
26530 211 113
26531 194 108
26532 302 127
26533 194 120
26534 209 103
26535 218 111
26536 220 104
26537 203 115
26538 305 154
26539 177 123
26540 197 110
26541 180 123
26542 207 131
26543 751 396
26544 429 143
26545 228 139
26546 270 181
26547 330 129
26548 301 151
26549 324 162
26550 355 175
26551 203 138
26552 226 136
26553 199 139
26554 289 175
26555 193 132
26556 269 154
26557 183 125
26558 190 123
26559 206 124
26560 191 122
26561 180 124
26562 328 131
26563 187 119
26564 180 127
26565 216 121
26566 204 119
26567 209 118
26568 332 139
26569 198 117
26570 194 111
26571 201 114
26572 189 118
26573 178 124
26574 311 131
26575 191 120
26576 182 125
26577 191 119
26578 200 121
26579 183 120
26580 278 138
26581 279 111
26582 209 109
26583 188 118
26584 187 121
26585 187 121
26586 301 129
26587 184 119
26588 174 130
26589 203 114
26590 189 119
26591 179 121
26592 284 146
26593 193 120
26594 174 132
26595 183 124
26596 191 113
26597 298 54
26598 307 156
26599 178 128
26600 173 128
26601 193 111
26602 187 121
26603 181 120
26604 290 144
26605 193 122
26606 185 114
26607 175 130
26608 192 117
26609 177 124
26610 281 147
26611 188 118
26612 197 111
26613 180 125
26614 198 116
26615 234 122
26616 285 127
26617 193 117
26618 193 111
26619 179 126
26620 196 122
26621 217 112
26622 299 150
26623 189 112
26624 184 117
26625 180 123
26626 196 112
26627 174 130
26628 264 141
26629 195 121
26630 307 108
26631 194 114
26632 195 117
26633 172 131
26634 286 152
26635 200 119
26636 188 118
26637 189 114
26638 188 119
26639 188 116
26640 423 131
26641 263 180
26642 269 173
26643 286 132
26644 213 108
26645 191 125
26646 275 144
26647 199 125
26648 183 119
26649 187 129
26650 191 116
26651 196 119
26652 308 143
26653 261 139
26654 182 121
26655 275 122
26656 190 118
26657 183 128
26658 284 148
26659 196 109
26660 178 124
26661 182 124
26662 207 112
26663 186 121
26664 293 141
26665 193 129
26666 212 120
26667 197 122
26668 196 122
26669 214 125
26670 282 147
26671 187 117
26672 172 131
26673 195 112
26674 180 128
26675 185 116
26676 302 144
26677 245 115
26678 291 115
26679 209 125
26680 288 122
26681 209 116
26682 357 115
26683 229 106
26684 193 128
26685 184 124
26686 195 117
26687 180 126
26688 293 139
26689 188 119
26690 164 145
26691 197 120
26692 191 113
26693 254 122
26694 372 138
26695 185 129
26696 188 124
26697 200 113
26698 209 116
26699 190 121
26700 303 145
26701 186 119
26702 186 120
26703 326 127
26704 193 115
26705 201 118
26706 289 142
26707 193 129
26708 209 105
26709 180 125
26710 190 124
26711 188 118
26712 293 139
26713 189 129
26714 196 110
26715 196 124
26716 195 114
26717 178 133
26718 305 140
26719 190 116
26720 194 112
26721 190 119
26722 183 128
26723 197 106
26724 312 142
26725 191 121
26726 183 120
26727 193 121
26728 191 121
26729 183 124
26730 302 144
26731 198 111
26732 198 118
26733 174 131
26734 202 111
26735 201 115
26736 305 134
26737 197 108
26738 187 121
26739 189 117
26740 193 114
26741 204 106
26742 307 133
26743 188 118
26744 194 110
26745 185 121
26746 181 126
26747 179 128
26748 312 139
26749 174 134
26750 206 99
26751 188 120
26752 190 117
26753 198 113
26754 297 134
26755 191 112
26756 193 112
26757 200 111
26758 194 107
26759 206 97
26760 277 134
26761 193 117
26762 206 108
26763 184 123
26764 203 109
26765 198 106
26766 324 137
26767 188 121
26768 187 129
26769 202 116
26770 184 127
26771 186 124
26772 293 138
26773 199 106
26774 186 121
26775 368 115
26776 178 123
26777 181 124
26778 286 148
26779 183 122
26780 200 116
26781 197 121
26782 205 121
26783 183 120
26784 434 144
26785 182 124
26786 207 117
26787 191 120
26788 186 128
26789 206 118
26790 367 127
26791 230 121
26792 213 152
26793 302 135
26794 256 145
26795 242 169
26796 407 169
26797 283 145
26798 281 143
26799 180 136
26800 282 151
26801 226 142
26802 303 161
26803 205 137
26804 189 145
26805 220 151
26806 220 159
26807 231 159
26808 310 174
26809 210 155
26810 248 148
26811 217 156
26812 207 159
26813 214 151
26814 324 182
26815 221 149
26816 210 163
26817 220 146
26818 219 149
26819 198 166
26820 344 162
26821 226 142
26822 206 159
26823 213 157
26824 210 158
26825 220 148
26826 307 181
26827 203 160
26828 208 158
26829 223 145
26830 205 159
26831 223 144
26832 349 164
26833 223 147
26834 217 145
26835 243 150
26836 264 140
26837 256 163
26838 354 162
26839 244 136
26840 223 140
26841 219 144
26842 230 147
26843 252 142
26844 336 168
26845 207 164
26846 226 144
26847 220 150
26848 217 148
26849 226 136
26850 324 178
26851 208 159
26852 231 152
26853 239 151
26854 220 150
26855 213 160
26856 346 168
26857 223 145
26858 234 141
26859 217 149
26860 230 144
26861 232 143
26862 386 167
26863 222 152
26864 240 152
26865 213 157
26866 216 149
26867 220 141
26868 351 169
26869 212 156
26870 270 145
26871 264 155
26872 226 149
26873 212 151
26874 357 172
26875 206 161
26876 228 149
26877 234 146
26878 224 155
26879 221 148
26880 362 164
26881 214 159
26882 229 152
26883 229 144
26884 217 147
26885 236 143
26886 348 176
26887 230 143
26888 225 144
26889 217 152
26890 221 142
26891 210 162
26892 335 163
26893 217 151
26894 244 144
26895 226 147
26896 217 147
26897 221 156
26898 322 173
26899 214 149
26900 219 153
26901 214 154
26902 222 143
26903 219 153
26904 339 175
26905 221 149
26906 236 148
26907 272 146
26908 224 144
26909 280 142
26910 395 173
26911 213 155
26912 234 141
26913 227 142
26914 232 137
26915 224 148
26916 331 170
26917 216 153
26918 221 142
26919 217 151
26920 205 159
26921 216 154
26922 346 157
26923 202 158
26924 204 159
26925 221 155
26926 211 155
26927 202 160
26928 429 182
26929 218 148
26930 268 149
26931 213 151
26932 194 171
26933 206 160
26934 325 183
26935 216 150
26936 222 151
26937 238 136
26938 206 161
26939 208 158
26940 343 165
26941 215 161
26942 247 150
26943 228 144
26944 212 157
26945 213 153
26946 316 168
26947 201 157
26948 206 158
26949 215 148
26950 213 156
26951 206 160
26952 320 182
26953 225 143
26954 219 145
26955 221 152
26956 226 145
26957 218 146
26958 323 182
26959 215 152
26960 223 138
26961 218 147
26962 217 151
26963 213 148
26964 304 168
26965 197 163
26966 212 151
26967 207 160
26968 223 145
26969 217 147
26970 351 182
26971 213 152
26972 214 151
26973 213 149
26974 206 162
26975 207 153
26976 320 179
26977 217 152
26978 220 143
26979 211 154
26980 223 147
26981 222 145
26982 328 174
26983 207 156
26984 194 165
26985 217 149
26986 217 159
26987 213 151
26988 333 168
26989 212 161
26990 246 152
26991 226 142
26992 221 142
26993 282 148
26994 347 164
26995 208 162
26996 203 160
26997 215 142
26998 238 132
26999 222 153
27000 354 174
27001 233 145
27002 222 145
27003 204 159
27004 223 147
27005 215 150
27006 344 171
27007 198 166
27008 217 154
27009 230 139
27010 228 147
27011 214 149
27012 319 170
27013 228 149
27014 255 143
27015 232 133
27016 211 154
27017 205 160
27018 349 172
27019 218 147
27020 210 152
27021 202 162
27022 216 151
27023 210 156
27024 329 176
27025 205 165
27026 215 145
27027 204 170
27028 242 130
27029 291 159
27030 335 181
27031 214 154
27032 206 160
27033 195 169
27034 219 150
27035 218 141
27036 354 164
27037 230 140
27038 239 146
27039 224 149
27040 213 152
27041 210 156
27042 341 182
27043 207 159
27044 219 146
27045 227 151
27046 238 129
27047 205 157
27048 349 169
27049 210 158
27050 199 167
27051 224 164
27052 232 135
27053 216 147
27054 480 168
27055 199 167
27056 212 149
27057 232 146
27058 214 157
27059 227 137
27060 349 162
27061 233 145
27062 231 146
27063 243 150
27064 226 146
27065 239 148
27066 337 167
27067 241 125
27068 204 164
27069 207 157
27070 228 140
27071 216 146
27072 363 163
27073 230 150
27074 221 158
27075 215 151
27076 216 147
27077 207 160
27078 363 171
27079 217 148
27080 215 153
27081 216 151
27082 229 146
27083 209 163
27084 329 168
27085 218 149
27086 220 155
27087 228 148
27088 210 153
27089 213 154
27090 340 166
27091 211 151
27092 221 145
27093 204 161
27094 230 138
27095 215 149
27096 347 174
27097 210 156
27098 218 141
27099 208 160
27100 214 152
27101 205 162
27102 347 163
27103 215 151
27104 204 168
27105 225 145
27106 217 150
27107 192 170
27108 344 153
27109 211 153
27110 229 137
27111 220 145
27112 223 145
27113 207 155
27114 360 167
27115 237 128
27116 220 141
27117 234 128
27118 221 144
27119 223 141
27120 362 160
27121 216 164
27122 211 156
27123 220 148
27124 202 161
27125 213 153
27126 357 175
27127 211 152
27128 223 142
27129 206 161
27130 213 153
27131 207 155
27132 331 178
27133 235 132
27134 210 153
27135 215 154
27136 216 159
27137 335 147
27138 349 160
27139 231 136
27140 204 161
27141 191 173
27142 218 150
27143 212 152
27144 321 168
27145 214 153
27146 210 158
27147 216 150
27148 208 161
27149 210 155
27150 437 168
27151 220 149
27152 210 158
27153 224 142
27154 210 157
27155 212 154
27156 344 178
27157 208 155
27158 438 151
27159 220 155
27160 230 135
27161 217 154
27162 346 175
27163 210 153
27164 217 147
27165 216 148
27166 227 135
27167 224 144
27168 290 176
27169 206 157
27170 231 135
27171 206 160
27172 192 169
27173 211 154
27174 352 165
27175 200 157
27176 225 137
27177 208 162
27178 216 151
27179 222 140
27180 355 168
27181 213 150
27182 219 142
27183 206 164
27184 225 138
27185 230 146
27186 362 174
27187 212 153
27188 232 134
27189 210 155
27190 331 158
27191 257 139
27192 302 167
27193 222 147
27194 206 156
27195 216 152
27196 229 144
27197 214 153
27198 390 178
27199 227 149
27200 210 157
27201 200 163
27202 236 142
27203 223 150
27204 322 172
27205 222 157
27206 217 151
27207 275 154
27208 237 142
27209 196 171
27210 305 179
27211 221 156
27212 204 156
27213 205 161
27214 222 156
27215 219 142
27216 375 191
27217 267 146
27218 258 169
27219 224 147
27220 227 140
27221 339 160
27222 370 151
27223 218 137
27224 206 130
27225 219 154
27226 203 165
27227 222 146
27228 314 169
27229 228 149
27230 928 146
27231 248 146
27232 263 151
27233 214 155
27234 394 176
27235 240 154
27236 214 151
27237 240 141
27238 214 157
27239 213 152
27240 374 174
27241 244 157
27242 218 156


==> network_whole_ssl.dat <==
0 120794 3340
1 107807 2604
2 105052 2503
3 107759 2751
4 106199 2482
5 105022 2361
6 117479 3319
7 106334 2357
8 102201 2496
9 106093 2440
10 104531 2492
11 106167 2268
12 114855 3739
13 106518 3032
14 106748 2572
15 107325 3069
16 108297 2922
17 100611 2366
18 113665 3106
19 107326 2562
20 104152 2277
21 106531 2565
22 106727 2487
23 104957 2248
24 113755 3125
25 103470 2468
26 103522 2312
27 104192 2490
28 103439 2592
29 102771 2334
30 112138 3166
31 112322 2467
32 114172 2406
33 114339 2587
34 115402 2527
35 111823 2303
36 122655 3313
37 112798 2516
38 112139 2456
39 112942 3034
40 111381 3128
41 112385 2400
42 122234 3687
43 113139 2426
44 112902 2444
45 114076 2591
46 112957 2582
47 113141 2343
48 125096 3091
49 114600 2425
50 116072 2422
51 119423 2713
52 118196 2734
53 112834 2504
54 127831 3315
55 118946 2471
56 117352 2341
57 118355 2502
58 115406 2312
59 117420 2199
60 156428 3477
61 125642 2680
62 119577 2342
63 131621 2493
64 125705 2372
65 123011 2276
66 139804 3259
67 129019 2368
68 128310 2370
69 133344 2679
70 133684 2455
71 125832 2198
72 144791 3211
73 130070 2342
74 129359 2358
75 126139 2587
76 125402 2454
77 123470 2202
78 133898 3015
79 124575 2402
80 121067 2326
81 122938 2485
82 123570 2423
83 121232 2319
84 135985 2954
85 127914 3063
86 122477 2342
87 125974 2595
88 126803 2446
89 122129 2302
90 131619 3030
91 123014 2364
92 122886 2406
93 122908 2438
94 123923 2404
95 124263 2366
96 180724 3678
97 194738 2923
98 127811 3183
99 126952 3374
100 127836 3405
101 126670 3407
102 133614 4294
103 125584 4028
104 130031 3609
105 127206 3530
106 124969 3148
107 127120 2685
108 155257 3720
109 150364 2983
110 136462 2720
111 124288 3067
112 124781 3365
113 129528 2536
114 142633 4052
115 123728 3050
116 125370 2651
117 125811 2981
118 122666 2771
119 127758 2555
120 131847 3341
121 123792 2639
122 127772 2570
123 128860 2720
124 128191 2676
125 128688 2442
126 134129 3276
127 125604 2587
128 124759 2427
129 126500 2782
130 122485 2795
131 120589 2483
132 135449 3547
133 122931 2953
134 122800 2444
135 128222 2802
136 123443 2640
137 119347 2571
138 131339 3348
139 132289 2796
140 115903 2531
141 117099 2763
142 116434 2658
143 111761 2372
144 126066 3148
145 117845 2744
146 111498 2646
147 117035 2605
148 111769 2725
149 111310 2412
150 124739 3324
151 113042 2683
152 109732 2554
153 111843 2795
154 112398 2916
155 109690 2586
156 120865 3690
157 116313 2841
158 111266 2795
159 112046 2921
160 114978 2880
161 111736 2830
162 119593 3265
163 113887 2661
164 108286 2697
165 110726 2806
166 111512 2820
167 112408 2713
168 122203 3413
169 116902 2689
170 110568 2679
171 114907 2917
172 114220 2845
173 113652 2592
174 122148 3352
175 113533 2598
176 114049 2738
177 115651 2666
178 116826 3093
179 117617 2884
180 129095 3598
181 119378 3084
182 116673 2551
183 116746 2915
184 112456 2588
185 114097 2551
186 122114 3258
187 110488 2705
188 113416 2489
189 114918 3064
190 110446 2590
191 113969 2416
192 123461 3313
193 112798 2971
194 114999 2547
195 116081 2791
196 112256 2608
197 114651 2475
198 133570 3273
199 120075 2578
200 119975 2521
201 128283 2717
202 126150 2698
203 121828 2458
204 158481 3526
205 125613 2649
206 122327 3085
207 127158 2771
208 121704 2944
209 120708 2619
210 136429 3565
211 136160 2824
212 124267 2698
213 138666 2789
214 135396 2641
215 132169 2462
26352 447 122
26353 200 114
26354 231 112
26355 12284 810
26356 850 491
26357 234 114
26358 255 141
26359 226 124
26360 248 119
26361 12415 776
26362 861 425
26363 220 124
26364 317 135
26365 242 119
26366 204 99
26367 12408 807
26368 828 425
26369 259 116
26370 343 145
26371 212 114
26372 225 119
26373 12082 591
26374 1075 676
26375 231 129
26376 331 146
26377 205 104
26378 226 123
26379 12119 614
26380 1081 622
26381 227 117
26382 318 130
26383 200 112
26384 355 123
26385 12352 716
26386 869 487
26387 196 131
26388 285 139
26389 213 107
26390 265 112
26391 12396 806
26392 909 477
26393 249 123
26394 358 131
26395 267 117
26396 284 121
26397 12445 756
26398 938 479
26399 265 123
26400 404 133
26401 242 126
26402 293 115
26403 12455 845
26404 790 438
26405 221 121
26406 294 140
26407 187 125
26408 211 117
26409 12429 819
26410 787 415
26411 193 121
26412 302 142
26413 198 113
26414 202 124
26415 12396 767
26416 817 474
26417 192 117
26418 317 142
26419 211 105
26420 194 126
26421 12421 841
26422 824 389
26423 195 123
26424 308 141
26425 187 127
26426 203 125
26427 12382 796
26428 829 457
26429 200 116
26430 302 138
26431 189 121
26432 204 114
26433 12350 753
26434 876 497
26435 186 130
26436 309 147
26437 203 107
26438 189 117
26439 12370 755
26440 868 469
26441 193 123
26442 340 127
26443 210 104
26444 197 112
26445 12175 631
26446 1040 607
26447 205 142
26448 313 143
26449 183 120
26450 197 116
26451 12308 715
26452 913 536
26453 197 125
26454 273 152
26455 213 103
26456 188 121
26457 12342 770
26458 837 508
26459 188 127
26460 305 141
26461 186 121
26462 185 121
26463 12415 849
26464 819 421
26465 186 128
26466 297 142
26467 195 117
26468 182 119
26469 12289 727
26470 956 496
26471 178 133
26472 349 134
26473 206 108
26474 187 118
26475 12339 772
26476 883 497
26477 196 119
26478 317 133
26479 206 106
26480 182 120
26481 12305 735
26482 944 486
26483 186 123
26484 306 139
26485 196 119
26486 203 110
26487 12183 658
26488 959 648
26489 200 116
26490 297 139
26491 213 101
26492 197 106
26493 12302 726
26494 922 501
26495 230 122
26496 432 138
26497 225 121
26498 233 102
26499 12355 802
26500 836 467
26501 243 118
26502 341 141
26503 242 106
26504 323 104
26505 244 104
26506 251 107
26507 210 103
26508 317 131
26509 209 126
26510 239 107
26511 186 125
26512 204 121
26513 177 127
26514 320 131
26515 204 117
26516 235 112
26517 208 119
26518 215 120
26519 197 107
26520 329 147
26521 203 121
26522 273 121
26523 311 112
26524 359 124
26525 303 111
26526 416 142
26527 217 116
26528 201 125
26529 190 116
26530 211 113
26531 194 108
26532 302 127
26533 194 120
26534 209 103
26535 218 111
26536 220 104
26537 203 115
26538 305 154
26539 177 123
26540 197 110
26541 180 123
26542 207 131
26543 751 396
26544 429 143
26545 228 139
26546 270 181
26547 330 129
26548 301 151
26549 324 162
26550 355 175
26551 203 138
26552 226 136
26553 199 139
26554 289 175
26555 193 132
26556 269 154
26557 183 125
26558 190 123
26559 206 124
26560 191 122
26561 180 124
26562 328 131
26563 187 119
26564 180 127
26565 216 121
26566 204 119
26567 209 118
26568 332 139
26569 198 117
26570 194 111
26571 201 114
26572 189 118
26573 178 124
26574 311 131
26575 191 120
26576 182 125
26577 191 119
26578 200 121
26579 183 120
26580 278 138
26581 279 111
26582 209 109
26583 188 118
26584 187 121
26585 187 121
26586 301 129
26587 184 119
26588 174 130
26589 203 114
26590 189 119
26591 179 121
26592 284 146
26593 193 120
26594 174 132
26595 183 124
26596 191 113
26597 298 54
26598 307 156
26599 178 128
26600 173 128
26601 193 111
26602 187 121
26603 181 120
26604 290 144
26605 193 122
26606 185 114
26607 175 130
26608 192 117
26609 177 124
26610 281 147
26611 188 118
26612 197 111
26613 180 125
26614 198 116
26615 234 122
26616 285 127
26617 193 117
26618 193 111
26619 179 126
26620 196 122
26621 217 112
26622 299 150
26623 189 112
26624 184 117
26625 180 123
26626 196 112
26627 174 130
26628 264 141
26629 195 121
26630 307 108
26631 194 114
26632 195 117
26633 172 131
26634 286 152
26635 200 119
26636 188 118
26637 189 114
26638 188 119
26639 188 116
26640 423 131
26641 263 180
26642 269 173
26643 286 132
26644 213 108
26645 191 125
26646 275 144
26647 199 125
26648 183 119
26649 187 129
26650 191 116
26651 196 119
26652 308 143
26653 261 139
26654 182 121
26655 275 122
26656 190 118
26657 183 128
26658 284 148
26659 196 109
26660 178 124
26661 182 124
26662 207 112
26663 186 121
26664 293 141
26665 193 129
26666 212 120
26667 197 122
26668 196 122
26669 214 125
26670 282 147
26671 187 117
26672 172 131
26673 195 112
26674 180 128
26675 185 116
26676 302 144
26677 245 115
26678 291 115
26679 209 125
26680 288 122
26681 209 116
26682 357 115
26683 229 106
26684 193 128
26685 184 124
26686 195 117
26687 180 126
26688 293 139
26689 188 119
26690 164 145
26691 197 120
26692 191 113
26693 254 122
26694 372 138
26695 185 129
26696 188 124
26697 200 113
26698 209 116
26699 190 121
26700 303 145
26701 186 119
26702 186 120
26703 326 127
26704 193 115
26705 201 118
26706 289 142
26707 193 129
26708 209 105
26709 180 125
26710 190 124
26711 188 118
26712 293 139
26713 189 129
26714 196 110
26715 196 124
26716 195 114
26717 178 133
26718 305 140
26719 190 116
26720 194 112
26721 190 119
26722 183 128
26723 197 106
26724 312 142
26725 191 121
26726 183 120
26727 193 121
26728 191 121
26729 183 124
26730 302 144
26731 198 111
26732 198 118
26733 174 131
26734 202 111
26735 201 115
26736 305 134
26737 197 108
26738 187 121
26739 189 117
26740 193 114
26741 204 106
26742 307 133
26743 188 118
26744 194 110
26745 185 121
26746 181 126
26747 179 128
26748 312 139
26749 174 134
26750 206 99
26751 188 120
26752 190 117
26753 198 113
26754 297 134
26755 191 112
26756 193 112
26757 200 111
26758 194 107
26759 206 97
26760 277 134
26761 193 117
26762 206 108
26763 184 123
26764 203 109
26765 198 106
26766 324 137
26767 188 121
26768 187 129
26769 202 116
26770 184 127
26771 186 124
26772 293 138
26773 199 106
26774 186 121
26775 368 115
26776 178 123
26777 181 124
26778 286 148
26779 183 122
26780 200 116
26781 197 121
26782 205 121
26783 183 120
26784 434 144
26785 182 124
26786 207 117
26787 191 120
26788 186 128
26789 206 118
26790 367 127
26791 230 121
26792 213 152
26793 302 135
26794 256 145
26795 242 169
26796 407 169
26797 283 145
26798 281 143
26799 180 136
26800 282 151
26801 226 142
26802 303 161
26803 205 137
26804 189 145
26805 220 151
26806 220 159
26807 231 159
26808 310 174
26809 210 155
26810 248 148
26811 217 156
26812 207 159
26813 214 151
26814 324 182
26815 221 149
26816 210 163
26817 220 146
26818 219 149
26819 198 166
26820 344 162
26821 226 142
26822 206 159
26823 213 157
26824 210 158
26825 220 148
26826 307 181
26827 203 160
26828 208 158
26829 223 145
26830 205 159
26831 223 144
26832 349 164
26833 223 147
26834 217 145
26835 243 150
26836 264 140
26837 256 163
26838 354 162
26839 244 136
26840 223 140
26841 219 144
26842 230 147
26843 252 142
26844 336 168
26845 207 164
26846 226 144
26847 220 150
26848 217 148
26849 226 136
26850 324 178
26851 208 159
26852 231 152
26853 239 151
26854 220 150
26855 213 160
26856 346 168
26857 223 145
26858 234 141
26859 217 149
26860 230 144
26861 232 143
26862 386 167
26863 222 152
26864 240 152
26865 213 157
26866 216 149
26867 220 141
26868 351 169
26869 212 156
26870 270 145
26871 264 155
26872 226 149
26873 212 151
26874 357 172
26875 206 161
26876 228 149
26877 234 146
26878 224 155
26879 221 148
26880 362 164
26881 214 159
26882 229 152
26883 229 144
26884 217 147
26885 236 143
26886 348 176
26887 230 143
26888 225 144
26889 217 152
26890 221 142
26891 210 162
26892 335 163
26893 217 151
26894 244 144
26895 226 147
26896 217 147
26897 221 156
26898 322 173
26899 214 149
26900 219 153
26901 214 154
26902 222 143
26903 219 153
26904 339 175
26905 221 149
26906 236 148
26907 272 146
26908 224 144
26909 280 142
26910 395 173
26911 213 155
26912 234 141
26913 227 142
26914 232 137
26915 224 148
26916 331 170
26917 216 153
26918 221 142
26919 217 151
26920 205 159
26921 216 154
26922 346 157
26923 202 158
26924 204 159
26925 221 155
26926 211 155
26927 202 160
26928 429 182
26929 218 148
26930 268 149
26931 213 151
26932 194 171
26933 206 160
26934 325 183
26935 216 150
26936 222 151
26937 238 136
26938 206 161
26939 208 158
26940 343 165
26941 215 161
26942 247 150
26943 228 144
26944 212 157
26945 213 153
26946 316 168
26947 201 157
26948 206 158
26949 215 148
26950 213 156
26951 206 160
26952 320 182
26953 225 143
26954 219 145
26955 221 152
26956 226 145
26957 218 146
26958 323 182
26959 215 152
26960 223 138
26961 218 147
26962 217 151
26963 213 148
26964 304 168
26965 197 163
26966 212 151
26967 207 160
26968 223 145
26969 217 147
26970 351 182
26971 213 152
26972 214 151
26973 213 149
26974 206 162
26975 207 153
26976 320 179
26977 217 152
26978 220 143
26979 211 154
26980 223 147
26981 222 145
26982 328 174
26983 207 156
26984 194 165
26985 217 149
26986 217 159
26987 213 151
26988 333 168
26989 212 161
26990 246 152
26991 226 142
26992 221 142
26993 282 148
26994 347 164
26995 208 162
26996 203 160
26997 215 142
26998 238 132
26999 222 153
27000 354 174
27001 233 145
27002 222 145
27003 204 159
27004 223 147
27005 215 150
27006 344 171
27007 198 166
27008 217 154
27009 230 139
27010 228 147
27011 214 149
27012 319 170
27013 228 149
27014 255 143
27015 232 133
27016 211 154
27017 205 160
27018 349 172
27019 218 147
27020 210 152
27021 202 162
27022 216 151
27023 210 156
27024 329 176
27025 205 165
27026 215 145
27027 204 170
27028 242 130
27029 291 159
27030 335 181
27031 214 154
27032 206 160
27033 195 169
27034 219 150
27035 218 141
27036 354 164
27037 230 140
27038 239 146
27039 224 149
27040 213 152
27041 210 156
27042 341 182
27043 207 159
27044 219 146
27045 227 151
27046 238 129
27047 205 157
27048 349 169
27049 210 158
27050 199 167
27051 224 164
27052 232 135
27053 216 147
27054 480 168
27055 199 167
27056 212 149
27057 232 146
27058 214 157
27059 227 137
27060 349 162
27061 233 145
27062 231 146
27063 243 150
27064 226 146
27065 239 148
27066 337 167
27067 241 125
27068 204 164
27069 207 157
27070 228 140
27071 216 146
27072 363 163
27073 230 150
27074 221 158
27075 215 151
27076 216 147
27077 207 160
27078 363 171
27079 217 148
27080 215 153
27081 216 151
27082 229 146
27083 209 163
27084 329 168
27085 218 149
27086 220 155
27087 228 148
27088 210 153
27089 213 154
27090 340 166
27091 211 151
27092 221 145
27093 204 161
27094 230 138
27095 215 149
27096 347 174
27097 210 156
27098 218 141
27099 208 160
27100 214 152
27101 205 162
27102 347 163
27103 215 151
27104 204 168
27105 225 145
27106 217 150
27107 192 170
27108 344 153
27109 211 153
27110 229 137
27111 220 145
27112 223 145
27113 207 155
27114 360 167
27115 237 128
27116 220 141
27117 234 128
27118 221 144
27119 223 141
27120 362 160
27121 216 164
27122 211 156
27123 220 148
27124 202 161
27125 213 153
27126 357 175
27127 211 152
27128 223 142
27129 206 161
27130 213 153
27131 207 155
27132 331 178
27133 235 132
27134 210 153
27135 215 154
27136 216 159
27137 335 147
27138 349 160
27139 231 136
27140 204 161
27141 191 173
27142 218 150
27143 212 152
27144 321 168
27145 214 153
27146 210 158
27147 216 150
27148 208 161
27149 210 155
27150 437 168
27151 220 149
27152 210 158
27153 224 142
27154 210 157
27155 212 154
27156 344 178
27157 208 155
27158 438 151
27159 220 155
27160 230 135
27161 217 154
27162 346 175
27163 210 153
27164 217 147
27165 216 148
27166 227 135
27167 224 144
27168 290 176
27169 206 157
27170 231 135
27171 206 160
27172 192 169
27173 211 154
27174 352 165
27175 200 157
27176 225 137
27177 208 162
27178 216 151
27179 222 140
27180 355 168
27181 213 150
27182 219 142
27183 206 164
27184 225 138
27185 230 146
27186 362 174
27187 212 153
27188 232 134
27189 210 155
27190 331 158
27191 257 139
27192 302 167
27193 222 147
27194 206 156
27195 216 152
27196 229 144
27197 214 153
27198 390 178
27199 227 149
27200 210 157
27201 200 163
27202 236 142
27203 223 150
27204 322 172
27205 222 157
27206 217 151
27207 275 154
27208 237 142
27209 196 171
27210 305 179
27211 221 156
27212 204 156
27213 205 161
27214 222 156
27215 219 142
27216 375 191
27217 267 146
27218 258 169
27219 224 147
27220 227 140
27221 339 160
27222 370 151
27223 218 137
27224 206 130
27225 219 154
27226 203 165
27227 222 146
27228 314 169
27229 228 149
27230 928 146
27231 248 146
27232 263 151
27233 214 155
27234 394 176
27235 240 154
27236 214 151
27237 240 141
27238 214 157
27239 213 152
27240 374 174
27241 244 157
27242 218 156
27243 12194 664
27244 1084 638
27245 219 116
27246 335 147
27247 218 136
27248 211 146
27249 12534 907
27250 684 331
27251 201 130
27252 444 172
27253 365 172
27254 188 127
27255 12647 952
27256 660 320
27257 262 165
27258 366 184
27259 227 159
27260 233 161
27261 12748 1001
27262 566 272
27263 222 171
27264 442 185
27265 232 180
27266 238 168
27267 12590 929
27268 690 392
27269 228 145
27270 361 179
27271 225 151
27272 215 160
27273 12663 995
27274 596 294
27275 241 138
27276 330 174
27277 238 153
27278 225 168
27279 12695 1059
27280 624 260
27281 230 144
27282 330 178
27283 209 161
27284 204 158
27285 12733 989
27286 537 271
27287 205 159
27288 340 175
27289 223 146
27290 237 155
27291 12749 1009
27292 538 248
27293 263 150
27294 373 176
27295 216 155
27296 368 143
27297 12748 1051
27298 509 221
27299 218 152
27300 335 163
27301 201 168
27302 203 156
27303 12710 1069
27304 515 252
27305 213 154
27306 322 173
27307 210 150
27308 215 152
27309 12688 1051
27310 537 261
27311 214 159
27312 314 188
27313 214 156
27314 231 159
27315 12735 1042
27316 521 268
27317 215 153
27318 306 198
27319 206 164
27320 208 157
27321 12706 1053
27322 523 252
27323 198 165
27324 338 173
27325 205 163
27326 223 136
27327 12721 1035
27328 518 267
27329 208 155
27330 305 179
27331 289 160
27332 205 159
27333 12646 1040
27334 553 288
27335 215 146
27336 320 185
27337 212 157
27338 211 160
27339 12683 1052
27340 539 257
27341 225 139

